Radio Signatures of Star-Planet Interactions, Exoplanets, and Space Weather

Radio detections of stellar systems provide a window onto stellar magnetic activity and the space weather conditions of extrasolar planets, information that is difficult to attain at other wavelengths. There have been recent advances observing auroral emissions from radio-bright low-mass stars and exoplanets largely due to the maturation of low-frequency radio instruments and the plethora of wide-field radio surveys. To guide us in placing these recent results in context, we introduce the foremost local analogues for the field: Solar bursts and the aurorae found on Jupiter. We detail how radio bursts associated with stellar flares are foundational to the study of stellar coronae, and time-resolved radio dynamic spectra offers one of the best prospects of detecting and characterising coronal mass ejections from other stars. We highlight the prospects of directly detecting coherent radio emission from exoplanetary magnetospheres, and early tentative results. We bridge this discussion to the field of brown dwarf radio emission, in which their larger and stronger magnetospheres are amenable to detailed study with current instruments. Bright, coherent radio emission is also predicted from magnetic interactions between stars and close-in planets. We discuss the underlying physics of these interactions and implications of recent provisional detections for exoplanet characterisation. We conclude with an overview of outstanding questions in theory of stellar, star-planet interaction, and exoplanet radio emission, and the prospects of future facilities in answering them.

==> emission_mech.tikz <==
\begin{tikzpicture}[
  level distance=2cm,
  level 1/.style={sibling distance=6cm, level distance=3.5cm}, % Increase the level distance to make arrows vertically longer
  level 2/.style={sibling distance=6.5cm}, % Adjusted the sibling distance for level 2
  level 3/.style={sibling distance=2.5cm},
  every node/.style={rectangle, draw, rounded corners, text centered, font=\sffamily\large}, % Increase the font size
  edge from parent/.style={-{Stealth[length=4mm,width=2mm]}, draw, thick}, % Reversed the arrow direction
  comment/.style={midway, font=\scriptsize\sffamily, fill=white},
  parent node/.style={fill=blue!30},
  next child node/.style={fill=red!30},
  final nodes/.style={fill=red!30},
  test text/.style={font=\scriptsize\sffamily, draw=none, fill=white, midway, above, xshift=-2.3cm, yshift=-0.1cm}, % Shift and yshift values adjusted
  test duplicate/.style={font=\scriptsize\sffamily, draw=none, fill=white, midway, above, xshift=5.4cm, yshift=-0.4cm}, % Shift and yshift values adjusted
  plasma text/.style={font=\scriptsize\sffamily, draw=none, fill=white, midway, above, xshift=-4.85cm, yshift=-2.9cm}, % Shift and yshift values adjusted
  plasma2 text/.style={font=\scriptsize\sffamily, draw=none, fill=white, midway, above, xshift=-5.435cm, yshift=-3.8cm}, % Shift and yshift values adjusted
  ecmi text/.style={font=\scriptsize\sffamily, draw=none, fill=white, midway, above, xshift=3.6cm, yshift=-3.8cm}, % Shift and yshift values adjusted
]
\node[parent node] (root) {Radio Stellar System Detection}
  child[next child node] {node[next child node] {Coherent Emission}
    child[final nodes] {node {Plasma Emission}}
    child[final nodes] {node {Electron Cyclotron Master Instability (ECMI)}}
  }
  child[final nodes] {node[final nodes, align=center] {Incoherent Emission \\ [-0.5em] \scriptsize (Gyrosynchrotron)}};

\draw[-{Stealth[length=4mm,width=2mm]}, draw=none, align=left] (root) -- (root-1) node[test text] {Brightness Temperature $\gtrsim 10^{12}$K \\ Circular Polarisation Fraction $\gtrsim 30\%$};

\draw[-{Stealth[length=4mm,width=2mm]}, draw=none, align=left] (root) -- (root-1) node[test duplicate] {Brightness Temperature $\leqslant 10^{12}$K \\ Circular Polarisation Fraction $\lesssim 30\%$ \\ Often broadband ($\gtrsim 200$\,MHz)};

\draw[-{Stealth[length=4mm,width=2mm]}, draw=none, align=left] (root) -- (root-1) node[plasma text] {Circ. Pol. Fraction $\lesssim 60\%$ (harmonic) \\ Circ. Pol. Fraction $\leq 100\%$ (fundamental)};

\draw[-{Stealth[length=4mm,width=2mm]}, draw=none, align=left] (root) -- (root-1) node[plasma2 text] {Often broadband ($\gtrsim 200$\,MHz) \\ Often short duration ($\lesssim 1$ hr) \\ ``Solar-like Engine''};

\draw[-{Stealth[length=4mm,width=2mm]}, draw=none, align=left] (root) -- (root-1) node[ecmi text] {Circular Polarisation Fraction $\gtrsim 60\%$ \\ Often narrowband ($\lesssim 200$\,MHz) \\ Often long duration ($\gtrsim 1$ hr) but composed of bursts ($<1$\,s) \\ ``Jupiter-like Engine''};
\end{tikzpicture}

